Is the James Webb Space Telescope detecting too many AGN candidates?

In less than two years of operation, the James Webb Space Telescope (JWST) has already accelerated significantly our quest to identify active massive black holes (BHs) in the first billion years of the Universe's history. At the time of writing, about 50 AGN detections and candidates have been identified through spectroscopy, photometry, and/or morphology. Broad-line AGN are about a hundred times more numerous than the faint end of the UV-bright quasar population at z~5-6. In this paper, we compare the observational constraints on the abundance of these AGN at z~5 to the populations of AGN produced in large-scale cosmological simulations. Assuming a null fraction of obscured simulated AGN, we find that while some simulations produce more AGN than discovered so far, some others produce a similar abundance or even fewer AGN in the bolometric luminosity range probed by JWST. Keeping in mind the large uncertainty on the constraints, we discuss the implications for the theoretical modeling of BH formation and evolution in case similar constraints continue to accumulate. At the redshift of interest, the simulated AGN populations diverge the most at Lbol~1e44 erg/s (by more than a dex in the bolometric luminosity function). This regime is most affected by incompleteness in JWST surveys. However, it holds significant potential for constraining the physical processes determining the assembly of BHs (e.g., seeding, feedback from supernova and AGN) and the current abundance of broad-line AGN with >1e44.5 erg/s.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
